Building Efficient Universal Classifiers with Natural Language Inference

Generative Large Language Models (LLMs) have become the mainstream choice for fewshot and zeroshot learning thanks to the universality of text generation. Many users, however, do not need the broad capabilities of generative LLMs when they only want to automate a classification task. Smaller BERT-like models can also learn universal tasks, which allow them to do any text classification task without requiring fine-tuning (zeroshot classification) or to learn new tasks with only a few examples (fewshot), while being significantly more efficient than generative LLMs. This paper (1) explains how Natural Language Inference (NLI) can be used as a universal classification task that follows similar principles as instruction fine-tuning of generative LLMs, (2) provides a step-by-step guide with reusable Jupyter notebooks for building a universal classifier, and (3) shares the resulting universal classifier that is trained on 33 datasets with 389 diverse classes. Parts of the code we share has been used to train our older zeroshot classifiers that have been downloaded more than 55 million times via the Hugging Face Hub as of December 2023. Our new classifier improves zeroshot performance by 9.4%.

==> tables/df_metrics.csv <==
,deberta-v3-large-nli-only,deberta-v3-large-zeroshot-v1.1-heldout,deberta-v3-large-zeroshot-v1.1-all-33
datasets mean (w/o nli),64.1,73.4,85.2
amazonpolarity (2),94.69999999999999,96.6,96.8
imdb (2),90.3,95.19999999999999,95.5
appreviews (2),93.60000000000001,94.3,94.69999999999999
yelpreviews (2),98.5,98.4,98.9
rottentomatoes (2),83.89999999999999,90.5,90.8
emotiondair (6),49.2,42.1,72.1
emocontext (4),56.99999999999999,69.3,82.39999999999999
empathetic (32),42.0,34.4,57.99999999999999
financialphrasebank (3),77.4,77.5,91.9
banking77 (72),29.099999999999998,52.800000000000004,72.2
massive (59),47.3,64.7,77.3
wikitoxic_toxicaggreg (2),81.6,86.6,91.0
wikitoxic_obscene (2),85.9,91.9,93.10000000000001
wikitoxic_threat (2),77.9,93.7,97.6
wikitoxic_insult (2),77.8,91.10000000000001,92.30000000000001
wikitoxic_identityhate (2),86.4,89.8,95.7
hateoffensive (3),62.8,66.5,88.4
hatexplain (3),46.9,61.0,76.9
biasframes_offensive (2),62.5,86.6,89.0
biasframes_sex (2),87.6,89.60000000000001,92.60000000000001
biasframes_intent (2),54.800000000000004,88.6,89.9
agnews (4),81.89999999999999,82.8,90.9
yahootopics (10),37.7,65.60000000000001,74.3
trueteacher (2),51.2,54.900000000000006,86.6
spam (2),52.6,51.800000000000004,97.1
wellformedquery (2),49.9,40.400000000000006,82.69999999999999
manifesto (56),10.6,29.4,44.1
capsotu (21),23.200000000000003,69.39999999999999,74.0
mnli_m (2),93.10000000000001,,93.10000000000001
mnli_mm (2),93.2,,93.2
fevernli (2),89.3,,89.5
anli_r1 (2),87.9,,87.3
anli_r2 (2),76.3,,78.0
anli_r3 (2),73.6,,74.1
wanli (2),82.8,,82.69999999999999
lingnli (2),90.2,,89.60000000000001


==> tables/hypo_capsotu.csv <==
label,hypothesis
Agriculture,This example text from a US presidential speech is about agriculture
Civil Rights,This example text from a US presidential speech is about civil rights or minorities or civil liberties
Culture,This example text from a US presidential speech is about cultural policy
Defense,This example text from a US presidential speech is about defense or military
Domestic Commerce,This example text from a US presidential speech is about banking or finance or commerce
Education,This example text from a US presidential speech is about education
Energy,This example text from a US presidential speech is about energy or electricity or fossil fuels
Environment,This example text from a US presidential speech is about the environment or water or waste or pollution
Foreign Trade,This example text from a US presidential speech is about foreign trade
Government Operations,This example text from a US presidential speech is about government operations or administration
Health,This example text from a US presidential speech is about health
Housing,This example text from a US presidential speech is about community development or housing issues
Immigration,This example text from a US presidential speech is about migration
International Affairs,This example text from a US presidential speech is about international affairs or foreign aid
Labor,This example text from a US presidential speech is about employment or labour
Law and Crime,"This example text from a US presidential speech is about law, crime or family issues"
Macroeconomics,This example text from a US presidential speech is about macroeconomics
Public Lands,This example text from a US presidential speech is about public lands or water management
Social Welfare,This example text from a US presidential speech is about social welfare
Technology,This example text from a US presidential speech is about space or science or technology or communications
Transportation,This example text from a US presidential speech is about transportation

